Asymmetrical Latent Representation for Individual Treatment Effect Modeling

Conditional Average Treatment Effect (CATE) estimation, at the heart of counterfactual reasoning, is a crucial challenge for causal modeling both theoretically and applicatively, in domains such as healthcare, sociology, or advertising. Borrowing domain adaptation principles, a popular design maps the sample representation to a latent space that balances control and treated populations while enabling the prediction of the potential outcomes. This paper presents a new CATE estimation approach based on the asymmetrical search for two latent spaces called Asymmetrical Latent Representation for Individual Treatment Effect (ALRITE), where the two latent spaces are respectively intended to optimize the counterfactual prediction accuracy on the control and the treated samples. Under moderate assumptions, ALRITE admits an upper bound on the precision of the estimation of heterogeneous effects (PEHE), and the approach is empirically successfully validated compared to the state-of-the-art

==> fonts/mmathdgm/doc/fonts/mmathdgm/mmathdgm.txt <==
          The mmathdgm package
Math fonts using Minion Math together with DGMeta


File:       README
Author:     giovanni, le-tex publishing services


DESCRIPTION
===========

This package provides virtual math fonts on the basis of 
Minion Math and DGMeta(Serif)Science fonts.

Note that respective font packages for Minion Math and for
the DGMeta fonts must be installed.

Copyright:  (C) 2014 le-tex publishing services


FILES IN DISTRIBUTION
=====================

   BASE DISTRIBUTION:

      README             This file.
      Some virtual font files
      mmathdgm.sty       The file to use the font in a LaTeX document.


BASIC INSTALLATION
====================

   The package ZIP file is structered to be unzipped into
   the $TEXMFLOCAL directory of a TeXLive installation.

   After unzipping run mktexlsr.

